Bubble Clustering Decoder for Quantum Topological Codes

Quantum computers are highly vulnerable to noise, necessitating the use of error-correcting codes to protect stored data. Errors must be continuously corrected over time to counteract decoherence using appropriate decoders. Therefore, fast decoding strategies capable of handling real-time syndrome extraction are crucial for achieving fault-tolerant quantum computing. In this paper, we introduce the bubble clustering (BC) decoder for quantum surface codes, which serves as a low-latency replacement for MWPM, achieving significantly faster execution at the cost of a slight performance degradation. This speed boost is obtained leveraging an efficient cluster generation based on bubbles centered on defects, and avoiding the computational overhead associated with cluster growth and merging phases, commonly adopted in traditional decoders. Our complexity analysis reveals that the proposed decoder operates with a complexity on the order of the square of the number of defects. For moderate physical error rates, this is equivalent to linear complexity in the number of data qubits.

==> Figures/SphereCLustering.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,469); %set diagram left start at 0, and has height of 469

%Rounded Rect [id:dp5381306554678915] 
\draw  [color={rgb, 255:red, 255; green, 243; blue, 237 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 243; blue, 237 }  ,fill opacity=1 ] (184.76,123.2) .. controls (184.76,96.03) and (206.79,74) .. (233.96,74) -- (405.8,74) .. controls (432.97,74) and (455,96.03) .. (455,123.2) -- (455,270.8) .. controls (455,297.97) and (432.97,320) .. (405.8,320) -- (233.96,320) .. controls (206.79,320) and (184.76,297.97) .. (184.76,270.8) -- cycle ;
%Straight Lines [id:da7342916942285057] 
\draw    (216.3,109.82) -- (416.41,109.82) ;
%Straight Lines [id:da3852737430797445] 
\draw    (216.3,138.41) -- (416.41,138.41) ;
%Straight Lines [id:da45425614878529963] 
\draw    (216.3,167) -- (416.41,167) ;
%Straight Lines [id:da19063580224201682] 
\draw    (216.3,195.58) -- (416.41,195.58) ;
%Straight Lines [id:da003921330258588429] 
\draw    (216.3,224.17) -- (416.41,224.17) ;
%Straight Lines [id:da827526412586917] 
\draw    (216.3,252.76) -- (416.41,252.76) ;
%Straight Lines [id:da9778997851059003] 
\draw    (216.3,281.35) -- (416.41,281.35) ;
%Straight Lines [id:da7030120646723316] 
\draw    (387.83,109.82) -- (387.83,281.35) ;
%Straight Lines [id:da9514907877653802] 
\draw    (359.24,109.82) -- (359.24,281.35) ;
%Straight Lines [id:da6206054670213756] 
\draw    (330.65,109.82) -- (330.65,281.35) ;
%Straight Lines [id:da40582468103350733] 
\draw    (302.06,109.82) -- (302.06,281.35) ;
%Straight Lines [id:da4695440892959637] 
\draw    (273.47,109.82) -- (273.47,281.35) ;
%Straight Lines [id:da7988680531375763] 
\draw    (244.88,109.82) -- (244.88,281.35) ;

%Shape: Ellipse [id:dp45744020022649046] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (381.39,110.53) .. controls (381.39,106.98) and (384.27,104.1) .. (387.83,104.1) .. controls (391.38,104.1) and (394.26,106.98) .. (394.26,110.53) .. controls (394.26,114.09) and (391.38,116.97) .. (387.83,116.97) .. controls (384.27,116.97) and (381.39,114.09) .. (381.39,110.53) -- cycle ;
%Shape: Ellipse [id:dp9853668155585175] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (267.75,166.28) .. controls (267.75,162.73) and (270.63,159.85) .. (274.19,159.85) .. controls (277.74,159.85) and (280.62,162.73) .. (280.62,166.28) .. controls (280.62,169.83) and (277.74,172.71) .. (274.19,172.71) .. controls (270.63,172.71) and (267.75,169.83) .. (267.75,166.28) -- cycle ;
%Shape: Ellipse [id:dp9776390752280015] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (267.02,137.51) .. controls (267.02,133.96) and (269.9,131.08) .. (273.45,131.08) .. controls (277,131.08) and (279.88,133.96) .. (279.88,137.51) .. controls (279.88,141.07) and (277,143.95) .. (273.45,143.95) .. controls (269.9,143.95) and (267.02,141.07) .. (267.02,137.51) -- cycle ;
%Shape: Ellipse [id:dp6261281468618449] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (324.22,281.35) .. controls (324.22,277.8) and (327.1,274.92) .. (330.65,274.92) .. controls (334.2,274.92) and (337.08,277.8) .. (337.08,281.35) .. controls (337.08,284.9) and (334.2,287.78) .. (330.65,287.78) .. controls (327.1,287.78) and (324.22,284.9) .. (324.22,281.35) -- cycle ;
%Shape: Ellipse [id:dp616574301566991] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (352.8,281.35) .. controls (352.8,277.8) and (355.68,274.92) .. (359.24,274.92) .. controls (362.79,274.92) and (365.67,277.8) .. (365.67,281.35) .. controls (365.67,284.9) and (362.79,287.78) .. (359.24,287.78) .. controls (355.68,287.78) and (352.8,284.9) .. (352.8,281.35) -- cycle ;
%Shape: Circle [id:dp9673033674619862] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (351.24,223.4) .. controls (351.24,219.84) and (354.12,216.96) .. (357.68,216.96) .. controls (361.23,216.96) and (364.11,219.84) .. (364.11,223.4) .. controls (364.11,226.95) and (361.23,229.83) .. (357.68,229.83) .. controls (354.12,229.83) and (351.24,226.95) .. (351.24,223.4) -- cycle ;
%Shape: Circle [id:dp8260647939011712] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (325.09,223.4) .. controls (325.09,219.84) and (327.97,216.96) .. (331.53,216.96) .. controls (335.08,216.96) and (337.96,219.84) .. (337.96,223.4) .. controls (337.96,226.95) and (335.08,229.83) .. (331.53,229.83) .. controls (327.97,229.83) and (325.09,226.95) .. (325.09,223.4) -- cycle ;
%Shape: Ellipse [id:dp7411526632758829] 
\draw  [color={rgb, 255:red, 126; green, 200; blue, 33 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=0.35 ] (243.88,166.28) .. controls (243.88,150.21) and (256.91,137.18) .. (272.98,137.18) .. controls (289.06,137.18) and (302.09,150.21) .. (302.09,166.28) .. controls (302.09,182.35) and (289.06,195.38) .. (272.98,195.38) .. controls (256.91,195.38) and (243.88,182.35) .. (243.88,166.28) -- cycle ;
%Shape: Ellipse [id:dp45980952687575083] 
\draw  [color={rgb, 255:red, 126; green, 200; blue, 33 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=0.35 ] (244.37,138.92) .. controls (244.37,122.85) and (257.4,109.82) .. (273.47,109.82) .. controls (289.54,109.82) and (302.57,122.85) .. (302.57,138.92) .. controls (302.57,154.99) and (289.54,168.02) .. (273.47,168.02) .. controls (257.4,168.02) and (244.37,154.99) .. (244.37,138.92) -- cycle ;
%Shape: Ellipse [id:dp5869419142435532] 
\draw  [color={rgb, 255:red, 245; green, 166; blue, 35 }  ,draw opacity=1 ][fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=0.35 ] (358.72,109.82) .. controls (358.72,93.75) and (371.75,80.72) .. (387.83,80.72) .. controls (403.9,80.72) and (416.93,93.75) .. (416.93,109.82) .. controls (416.93,125.89) and (403.9,138.92) .. (387.83,138.92) .. controls (371.75,138.92) and (358.72,125.89) .. (358.72,109.82) -- cycle ;
%Shape: Ellipse [id:dp230057618398818] 
\draw  [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][fill={rgb, 255:red, 15; green, 123; blue, 250 }  ,fill opacity=0.35 ] (301.22,224.27) .. controls (301.22,208.2) and (314.25,195.17) .. (330.32,195.17) .. controls (346.39,195.17) and (359.42,208.2) .. (359.42,224.27) .. controls (359.42,240.34) and (346.39,253.37) .. (330.32,253.37) .. controls (314.25,253.37) and (301.22,240.34) .. (301.22,224.27) -- cycle ;
%Shape: Ellipse [id:dp2738464350037736] 
\draw  [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][fill={rgb, 255:red, 15; green, 123; blue, 250 }  ,fill opacity=0.35 ] (329.45,224.27) .. controls (329.45,208.2) and (342.48,195.17) .. (358.55,195.17) .. controls (374.62,195.17) and (387.65,208.2) .. (387.65,224.27) .. controls (387.65,240.34) and (374.62,253.37) .. (358.55,253.37) .. controls (342.48,253.37) and (329.45,240.34) .. (329.45,224.27) -- cycle ;
%Shape: Ellipse [id:dp5358500304097854] 
\draw  [color={rgb, 255:red, 200; green, 200; blue, 30 }  ,draw opacity=1 ][fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.35 ] (329.65,281.35) .. controls (329.65,265.28) and (342.68,252.25) .. (358.75,252.25) .. controls (374.82,252.25) and (387.85,265.28) .. (387.85,281.35) .. controls (387.85,297.42) and (374.82,310.45) .. (358.75,310.45) .. controls (342.68,310.45) and (329.65,297.42) .. (329.65,281.35) -- cycle ;
%Shape: Ellipse [id:dp5469890682011573] 
\draw  [color={rgb, 255:red, 200; green, 200; blue, 30 }  ,draw opacity=1 ][fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.35 ] (301.9,281.35) .. controls (301.9,265.28) and (314.93,252.25) .. (331.01,252.25) .. controls (347.08,252.25) and (360.11,265.28) .. (360.11,281.35) .. controls (360.11,297.42) and (347.08,310.45) .. (331.01,310.45) .. controls (314.93,310.45) and (301.9,297.42) .. (301.9,281.35) -- cycle ;
%Straight Lines [id:da25726334902797243] 
\draw [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ][line width=3.75]    (273.47,136.92) -- (273.47,167.92) ;
%Straight Lines [id:da6281068329414183] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3.75]    (359.42,224.27) -- (329.42,224.27) ;
%Straight Lines [id:da11291819492997024] 
\draw [color={rgb, 255:red, 225; green, 210; blue, 32 }  ,draw opacity=1 ][line width=3.75]    (358.75,281.35) -- (328.75,281.35) ;

% Text Node
\draw (406.72,108.39) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (273.13,149.87) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (345.26,280.92) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (344.06,224.07) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};


\end{tikzpicture}


==> Figures/errorsNONc.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,653); %set diagram left start at 0, and has height of 653

%Rounded Rect [id:dp7668312481993962] 
\draw  [color={rgb, 255:red, 255; green, 243; blue, 237 }  ,draw opacity=1 ][fill={rgb, 255:red, 15; green, 123; blue, 250 }  ,fill opacity=0.17 ] (378,67.24) .. controls (378,59.93) and (383.93,54) .. (391.24,54) -- (494.76,54) .. controls (502.07,54) and (508,59.93) .. (508,67.24) -- (508,106.96) .. controls (508,114.28) and (502.07,120.2) .. (494.76,120.2) -- (391.24,120.2) .. controls (383.93,120.2) and (378,114.28) .. (378,106.96) -- cycle ;
%Rounded Rect [id:dp05642367709704521] 
\draw  [color={rgb, 255:red, 255; green, 243; blue, 237 }  ,draw opacity=1 ][fill={rgb, 255:red, 15; green, 123; blue, 250 }  ,fill opacity=0.17 ] (128,67.24) .. controls (128,59.93) and (133.93,54) .. (141.24,54) -- (244.76,54) .. controls (252.07,54) and (258,59.93) .. (258,67.24) -- (258,106.96) .. controls (258,114.28) and (252.07,120.2) .. (244.76,120.2) -- (141.24,120.2) .. controls (133.93,120.2) and (128,114.28) .. (128,106.96) -- cycle ;
%Rounded Rect [id:dp9538735228263566] 
\draw  [color={rgb, 255:red, 255; green, 243; blue, 237 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 243; blue, 237 }  ,fill opacity=1 ] (79.84,173.24) .. controls (79.84,150.21) and (98.51,131.54) .. (121.54,131.54) -- (267.15,131.54) .. controls (290.17,131.54) and (308.84,150.21) .. (308.84,173.24) -- (308.84,298.31) .. controls (308.84,321.33) and (290.17,340) .. (267.15,340) -- (121.54,340) .. controls (98.51,340) and (79.84,321.33) .. (79.84,298.31) -- cycle ;
%Straight Lines [id:da29724970014417784] 
\draw    (106.57,161.9) -- (276.14,161.9) ;
%Straight Lines [id:da2754931573911169] 
\draw    (106.57,186.12) -- (276.14,186.12) ;
%Straight Lines [id:da7024568475251637] 
\draw    (106.57,210.35) -- (276.14,210.35) ;
%Straight Lines [id:da029741762453797893] 
\draw    (106.57,234.57) -- (276.14,234.57) ;
%Straight Lines [id:da21086293834229397] 
\draw    (106.57,258.8) -- (276.14,258.8) ;
%Straight Lines [id:da714028748005852] 
\draw    (106.57,283.02) -- (276.14,283.02) ;
%Straight Lines [id:da9093143859907837] 
\draw    (106.57,307.25) -- (276.14,307.25) ;
%Straight Lines [id:da10897858547998462] 
\draw    (251.92,161.9) -- (251.92,307.25) ;
%Straight Lines [id:da4137691431098919] 
\draw    (227.69,161.9) -- (227.69,307.25) ;
%Straight Lines [id:da4049955211373949] 
\draw    (203.47,161.9) -- (203.47,307.25) ;
%Straight Lines [id:da034065473391438506] 
\draw    (179.24,161.9) -- (179.24,307.25) ;
%Straight Lines [id:da20669089745001012] 
\draw    (155.02,161.9) -- (155.02,307.25) ;
%Straight Lines [id:da9908703250525364] 
\draw    (130.79,161.9) -- (130.79,307.25) ;

%Rounded Rect [id:dp33986911802175956] 
\draw  [color={rgb, 255:red, 255; green, 243; blue, 237 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 243; blue, 237 }  ,fill opacity=1 ] (331.01,173.24) .. controls (331.01,150.21) and (349.67,131.54) .. (372.7,131.54) -- (518.31,131.54) .. controls (541.33,131.54) and (560,150.21) .. (560,173.24) -- (560,298.31) .. controls (560,321.33) and (541.33,340) .. (518.31,340) -- (372.7,340) .. controls (349.67,340) and (331.01,321.33) .. (331.01,298.31) -- cycle ;
%Straight Lines [id:da03376893115214474] 
\draw    (357.73,161.9) -- (527.3,161.9) ;
%Straight Lines [id:da9301206969722084] 
\draw    (357.73,186.12) -- (527.3,186.12) ;
%Straight Lines [id:da3497724684109105] 
\draw    (357.73,210.35) -- (527.3,210.35) ;
%Straight Lines [id:da2925600410217989] 
\draw    (357.73,234.57) -- (527.3,234.57) ;
%Straight Lines [id:da10074452543460388] 
\draw    (357.73,258.8) -- (527.3,258.8) ;
%Straight Lines [id:da3058688837566236] 
\draw    (357.73,283.02) -- (527.3,283.02) ;
%Straight Lines [id:da8187883755364228] 
\draw    (357.73,307.25) -- (527.3,307.25) ;
%Straight Lines [id:da847639552820274] 
\draw    (503.08,161.9) -- (503.08,307.25) ;
%Straight Lines [id:da9626928987331169] 
\draw    (478.85,161.9) -- (478.85,307.25) ;
%Straight Lines [id:da638113486068636] 
\draw    (454.63,161.9) -- (454.63,307.25) ;
%Straight Lines [id:da8836808820612395] 
\draw    (430.4,161.9) -- (430.4,307.25) ;
%Straight Lines [id:da9292726603449761] 
\draw    (406.18,161.9) -- (406.18,307.25) ;
%Straight Lines [id:da5561229203816083] 
\draw    (381.95,161.9) -- (381.95,307.25) ;

%Straight Lines [id:da6519913341016526] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (179.15,162.56) -- (157.41,162.56) -- (155.11,162.56) ;
%Straight Lines [id:da46254263733159384] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (178.85,234.57) -- (157.1,234.57) -- (154.81,234.57) ;
%Straight Lines [id:da4015258651702348] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (276.14,234.57) -- (205.94,234.57) -- (203.65,234.57) ;
%Straight Lines [id:da9915822312977286] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (130.6,234.57) -- (130.18,258.35) ;
%Shape: Ellipse [id:dp44484707692846226] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (149.55,162.56) .. controls (149.55,159.55) and (151.99,157.11) .. (155,157.11) .. controls (158.01,157.11) and (160.45,159.55) .. (160.45,162.56) .. controls (160.45,165.57) and (158.01,168.01) .. (155,168.01) .. controls (151.99,168.01) and (149.55,165.57) .. (149.55,162.56) -- cycle ;
%Shape: Ellipse [id:dp07382751458429282] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (173.7,162.56) .. controls (173.7,159.55) and (176.14,157.11) .. (179.15,157.11) .. controls (182.16,157.11) and (184.6,159.55) .. (184.6,162.56) .. controls (184.6,165.57) and (182.16,168.01) .. (179.15,168.01) .. controls (176.14,168.01) and (173.7,165.57) .. (173.7,162.56) -- cycle ;
%Shape: Ellipse [id:dp9043190103578033] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (124.73,258.35) .. controls (124.73,255.34) and (127.17,252.9) .. (130.18,252.9) .. controls (133.19,252.9) and (135.63,255.34) .. (135.63,258.35) .. controls (135.63,261.36) and (133.19,263.8) .. (130.18,263.8) .. controls (127.17,263.8) and (124.73,261.36) .. (124.73,258.35) -- cycle ;
%Shape: Ellipse [id:dp2045478910322085] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (173.96,234.1) .. controls (173.96,231.09) and (176.4,228.65) .. (179.41,228.65) .. controls (182.42,228.65) and (184.86,231.09) .. (184.86,234.1) .. controls (184.86,237.11) and (182.42,239.55) .. (179.41,239.55) .. controls (176.4,239.55) and (173.96,237.11) .. (173.96,234.1) -- cycle ;
%Shape: Ellipse [id:dp050112427101314916] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (198.12,234.1) .. controls (198.12,231.09) and (200.56,228.65) .. (203.57,228.65) .. controls (206.58,228.65) and (209.02,231.09) .. (209.02,234.1) .. controls (209.02,237.11) and (206.58,239.55) .. (203.57,239.55) .. controls (200.56,239.55) and (198.12,237.11) .. (198.12,234.1) -- cycle ;
%Shape: Ellipse [id:dp7337072873541475] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (125.16,234.34) .. controls (125.16,231.33) and (127.6,228.89) .. (130.61,228.89) .. controls (133.62,228.89) and (136.06,231.33) .. (136.06,234.34) .. controls (136.06,237.35) and (133.62,239.79) .. (130.61,239.79) .. controls (127.6,239.79) and (125.16,237.35) .. (125.16,234.34) -- cycle ;
%Shape: Ellipse [id:dp03406109692505188] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (149.32,234.34) .. controls (149.32,231.33) and (151.76,228.89) .. (154.77,228.89) .. controls (157.78,228.89) and (160.22,231.33) .. (160.22,234.34) .. controls (160.22,237.35) and (157.78,239.79) .. (154.77,239.79) .. controls (151.76,239.79) and (149.32,237.35) .. (149.32,234.34) -- cycle ;
%Straight Lines [id:da595690656829593] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (403.7,161.9) -- (381.95,161.9) -- (357.73,161.9) ;
%Straight Lines [id:da5680537201613588] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (454.43,210.35) -- (431.64,210.35) -- (429.35,210.35) ;
%Straight Lines [id:da8951705371113272] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (430.6,212.43) -- (430.31,162.56) ;
%Straight Lines [id:da3731797953505961] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (454.63,234.57) -- (454.64,210.35) -- (454.43,210.35) ;
%Straight Lines [id:da09944918449937634] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (478.63,258.58) -- (478.64,234.35) -- (478.44,234.35) ;
%Straight Lines [id:da2716234248690552] 
\draw [color={rgb, 255:red, 15; green, 123; blue, 250 }  ,draw opacity=1 ][line width=3]    (503.18,258.11) -- (503.19,233.88) -- (502.98,233.88) ;
%Shape: Ellipse [id:dp7599088699034785] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (400.71,162.56) .. controls (400.71,159.55) and (403.15,157.11) .. (406.16,157.11) .. controls (409.17,157.11) and (411.61,159.55) .. (411.61,162.56) .. controls (411.61,165.57) and (409.17,168.01) .. (406.16,168.01) .. controls (403.15,168.01) and (400.71,165.57) .. (400.71,162.56) -- cycle ;
%Shape: Ellipse [id:dp6973662350573878] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (424.86,162.56) .. controls (424.86,159.55) and (427.3,157.11) .. (430.31,157.11) .. controls (433.33,157.11) and (435.77,159.55) .. (435.77,162.56) .. controls (435.77,165.57) and (433.33,168.01) .. (430.31,168.01) .. controls (427.3,168.01) and (424.86,165.57) .. (424.86,162.56) -- cycle ;
%Shape: Ellipse [id:dp8829110851687215] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (497.61,234.48) .. controls (497.61,231.47) and (500.05,229.03) .. (503.06,229.03) .. controls (506.07,229.03) and (508.51,231.47) .. (508.51,234.48) .. controls (508.51,237.49) and (506.07,239.93) .. (503.06,239.93) .. controls (500.05,239.93) and (497.61,237.49) .. (497.61,234.48) -- cycle ;
%Shape: Ellipse [id:dp16885378457620093] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (473.57,258.11) .. controls (473.57,255.1) and (476.01,252.66) .. (479.02,252.66) .. controls (482.03,252.66) and (484.47,255.1) .. (484.47,258.11) .. controls (484.47,261.12) and (482.03,263.56) .. (479.02,263.56) .. controls (476.01,263.56) and (473.57,261.12) .. (473.57,258.11) -- cycle ;
%Shape: Ellipse [id:dp2793532778088149] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (497.73,258.11) .. controls (497.73,255.1) and (500.17,252.66) .. (503.18,252.66) .. controls (506.19,252.66) and (508.63,255.1) .. (508.63,258.11) .. controls (508.63,261.12) and (506.19,263.56) .. (503.18,263.56) .. controls (500.17,263.56) and (497.73,261.12) .. (497.73,258.11) -- cycle ;
%Shape: Ellipse [id:dp5142883124439325] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (449.13,234.1) .. controls (449.13,231.09) and (451.57,228.65) .. (454.58,228.65) .. controls (457.59,228.65) and (460.03,231.09) .. (460.03,234.1) .. controls (460.03,237.11) and (457.59,239.55) .. (454.58,239.55) .. controls (451.57,239.55) and (449.13,237.11) .. (449.13,234.1) -- cycle ;
%Shape: Ellipse [id:dp34461561929105367] 
\draw  [fill={rgb, 255:red, 248; green, 25; blue, 47 }  ,fill opacity=1 ] (473.29,235.1) .. controls (473.29,232.09) and (475.73,229.65) .. (478.74,229.65) .. controls (481.75,229.65) and (484.19,232.09) .. (484.19,235.1) .. controls (484.19,238.11) and (481.75,240.55) .. (478.74,240.55) .. controls (475.73,240.55) and (473.29,238.11) .. (473.29,235.1) -- cycle ;
%Straight Lines [id:da8664441668222287] 
\draw [color={rgb, 255:red, 248; green, 25; blue, 47 }  ,draw opacity=1 ][line width=2.25]    (212,68) -- (224,84) ;
%Straight Lines [id:da6631500627731621] 
\draw [color={rgb, 255:red, 248; green, 25; blue, 47 }  ,draw opacity=1 ][line width=2.25]    (224,68) -- (212,84) ;

%Straight Lines [id:da8376495378063957] 
\draw [color={rgb, 255:red, 248; green, 25; blue, 47 }  ,draw opacity=1 ][line width=2.25]    (462,98) -- (474,114) ;
%Straight Lines [id:da04902092656667201] 
\draw [color={rgb, 255:red, 248; green, 25; blue, 47 }  ,draw opacity=1 ][line width=2.25]    (474,98) -- (462,114) ;

%Straight Lines [id:da9344501373334282] 
\draw [color={rgb, 255:red, 65; green, 150; blue, 5 }  ,draw opacity=1 ][line width=2.25]    (211,100) -- (216,112) ;
%Curve Lines [id:da7988016767097238] 
\draw [color={rgb, 255:red, 65; green, 150; blue, 5 }  ,draw opacity=1 ][line width=2.25]    (216,112) .. controls (223,120) and (216.96,106) .. (233,94) ;

%Straight Lines [id:da8572185568766154] 
\draw [color={rgb, 255:red, 65; green, 150; blue, 5 }  ,draw opacity=1 ][line width=2.25]    (462,70) -- (467,82) ;
%Curve Lines [id:da477150763839856] 
\draw [color={rgb, 255:red, 65; green, 150; blue, 5 }  ,draw opacity=1 ][line width=2.25]    (467,82) .. controls (474,90) and (467.96,76) .. (484,64) ;


% Text Node
\draw (179.8,76.73) node  [font=\normalsize] [align=left] {RFire};
% Text Node
\draw (191.71,234.25) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (167.7,162.27) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (117.42,258.54) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (465.83,234.29) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (418.86,162.27) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (519.95,234.3) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (491.93,258.3) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (142.91,234.49) node  [font=\small,color={rgb, 255:red, 248; green, 25; blue, 47 }  ,opacity=1 ]  {$Z$};
% Text Node
\draw (179,105.5) node  [font=\normalsize] [align=left] {STM};
% Text Node
\draw (431.5,76.5) node  [font=\normalsize] [align=left] {RFire};
% Text Node
\draw (430.7,105.27) node  [font=\normalsize] [align=left] {STM};
% Text Node
\draw (184,353) node [anchor=north west][inner sep=0.75pt]  [font=\large] [align=left] {{\fontfamily{ptm}\selectfont (a)}};
% Text Node
\draw (440,353) node [anchor=north west][inner sep=0.75pt]  [font=\large] [align=left] {{\fontfamily{ptm}\selectfont (b)}};


\end{tikzpicture}

